Simplifying the large mass expansion

It is shown how the well-known large mass expansion can be simplified to obtain more terms of the expansion in an analytic form. Expanding two-loop four-point Feynman integrals which contribute to the process $H \to ggg$ is used as an example.

==> Readme.txt <==
lmt-MIs.nb contains explicit definitions of the expansion master integrals.

Analytic results for these 8 ingredients (expansion master integrals) 
{vac1, vac1w, prop1wH, prop1s, prop1u, prop1H, boxH, vac2} in an expansion in epsilon 
up to weigth four can be found in the files
vac1.txt, vac1w.txt, prop1wH.txt, prop1s.txt, prop1u.txt, prop1H.txt, boxH.txt, vac2.txt

F1.nb is a sample file where it is shown for Family 1 how contributions to the large masses 
expansion are constructed with the help of some auxiliary commands. 


==> boxH.txt <==
boxH = 2/(ep^2*s*u) + ep^3*WARNbox1h + (2*(G[0, -mh2] - G[0, -s] - G[0, -u]))/
     (ep*s*u) + (Pi^2 - 12*G[0, -mh2]*G[0, -s] - 12*G[0, -mh2]*G[0, -u] + 
      12*G[0, -s]*G[0, -u] + 12*G[0, -mh2]*G[-mh2, -s] + 
      12*G[0, -mh2]*G[-mh2, -u] + 12*G[0, 0, -mh2] + 12*G[0, 0, -s] + 
      12*G[0, 0, -u] - 12*G[-mh2, 0, -s] - 12*G[-mh2, 0, -u])/(6*s*u) + 
    (ep*(Pi^2*G[0, -mh2] - Pi^2*G[0, -s] - Pi^2*G[0, -u] + 
       12*G[0, -mh2]*G[0, -s]*G[0, -u] + 2*Pi^2*G[-mh2, -u] - 
       12*G[0, -mh2]*G[0, -s]*G[-mh2, -u] + 2*Pi^2*G[-mh2 + u, -s] - 
       12*G[0, -mh2]*G[0, -u]*G[-mh2 + u, -s] + 12*G[0, -mh2]*G[-mh2, -u]*
        G[-mh2 + u, -s] - 12*G[0, -s]*G[0, 0, -mh2] - 
       12*G[0, -u]*G[0, 0, -mh2] - 12*G[-mh2, -s]*G[0, 0, -mh2] + 
       12*G[-mh2, -u]*G[0, 0, -mh2] + 24*G[-mh2 + u, -s]*G[0, 0, -mh2] + 
       12*G[0, -mh2]*G[0, 0, -s] - 12*G[0, -u]*G[0, 0, -s] + 
       12*G[0, -mh2]*G[0, 0, -u] - 12*G[0, -s]*G[0, 0, -u] - 
       12*G[0, -mh2]*G[0, -mh2, -s] - 12*G[0, -mh2]*G[0, -mh2, -u] - 
       12*G[0, -mh2]*G[-mh2, 0, -u] + 12*G[0, -s]*G[-mh2, 0, -u] - 
       12*G[-mh2 + u, -s]*G[-mh2, 0, -u] + 12*G[0, -mh2]*G[-mh2, -mh2, -u] - 
       12*G[0, -mh2]*G[-mh2 + u, 0, -s] + 12*G[0, -u]*G[-mh2 + u, 0, -s] + 
       12*G[0, -mh2]*G[-mh2 + u, -mh2, -s] + 12*G[0, 0, 0, -mh2] - 
       12*G[0, 0, 0, -s] - 12*G[0, 0, 0, -u] + 12*G[0, -mh2, 0, -s] + 
       12*G[0, -mh2, 0, -u] + 12*G[-mh2, 0, 0, -s] + 12*G[-mh2, 0, 0, -u] - 
       12*G[-mh2, -mh2, 0, -u] - 12*G[-mh2 + u, -mh2, 0, -s] - 28*Zeta[3]))/
     (6*s*u) - (ep^2*(13*Pi^4 + 40*Pi^2*G[0, -mh2]*G[0, -s] + 
       40*Pi^2*G[0, -mh2]*G[0, -u] - 40*Pi^2*G[0, -s]*G[0, -u] + 
       40*Pi^2*G[0, -mh2]*G[-mh2, -s] - 40*Pi^2*G[0, -mh2]*G[-mh2, -u] + 
       80*Pi^2*G[0, -s]*G[-mh2, -u] - 80*Pi^2*G[0, -mh2]*G[-mh2 + u, -s] + 
       80*Pi^2*G[0, -u]*G[-mh2 + u, -s] - 80*Pi^2*G[-mh2, -u]*
        G[-mh2 + u, -s] - 40*Pi^2*G[0, 0, -mh2] - 480*G[0, -s]*G[0, -u]*
        G[0, 0, -mh2] + 480*G[0, -s]*G[-mh2, -u]*G[0, 0, -mh2] + 
       480*G[0, -u]*G[-mh2 + u, -s]*G[0, 0, -mh2] - 480*G[-mh2, -u]*
        G[-mh2 + u, -s]*G[0, 0, -mh2] - 40*Pi^2*G[0, 0, -s] + 
       480*G[0, -mh2]*G[0, -u]*G[0, 0, -s] - 480*G[0, -mh2]*G[-mh2, -u]*
        G[0, 0, -s] - 480*G[0, 0, -mh2]*G[0, 0, -s] - 40*Pi^2*G[0, 0, -u] + 
       480*G[0, -mh2]*G[0, -s]*G[0, 0, -u] - 480*G[0, -mh2]*G[-mh2 + u, -s]*
        G[0, 0, -u] - 480*G[0, 0, -mh2]*G[0, 0, -u] - 
       480*G[0, 0, -s]*G[0, 0, -u] - 480*G[0, 0, -mh2]*G[0, -mh2, -s] + 
       80*Pi^2*G[0, -mh2, -u] - 480*G[0, -mh2]*G[0, -s]*G[0, -mh2, -u] + 
       480*G[0, -mh2]*G[-mh2 + u, -s]*G[0, -mh2, -u] + 
       480*G[0, 0, -mh2]*G[0, -mh2, -u] + 80*Pi^2*G[0, -mh2 + u, -s] - 
       480*G[0, -mh2]*G[0, -u]*G[0, -mh2 + u, -s] + 
       480*G[0, -mh2]*G[-mh2, -u]*G[0, -mh2 + u, -s] + 
       960*G[0, 0, -mh2]*G[0, -mh2 + u, -s] - 40*Pi^2*G[-mh2, 0, -s] + 
       40*Pi^2*G[-mh2, 0, -u] - 480*G[0, -mh2]*G[0, -s]*G[-mh2, 0, -u] + 
       480*G[0, -mh2]*G[-mh2 + u, -s]*G[-mh2, 0, -u] + 
       480*G[0, 0, -mh2]*G[-mh2, 0, -u] + 480*G[0, 0, -s]*G[-mh2, 0, -u] - 
       480*G[0, -mh2 + u, -s]*G[-mh2, 0, -u] - 80*Pi^2*G[-mh2, -mh2, -u] + 
       480*G[0, -mh2]*G[0, -s]*G[-mh2, -mh2, -u] - 480*G[0, -mh2]*
        G[-mh2 + u, -s]*G[-mh2, -mh2, -u] - 480*G[0, 0, -mh2]*
        G[-mh2, -mh2, -u] + 80*Pi^2*G[-mh2 + u, 0, -s] - 
       480*G[0, -mh2]*G[0, -u]*G[-mh2 + u, 0, -s] + 
       480*G[0, -mh2]*G[-mh2, -u]*G[-mh2 + u, 0, -s] + 
       480*G[0, 0, -mh2]*G[-mh2 + u, 0, -s] + 480*G[0, 0, -u]*
        G[-mh2 + u, 0, -s] - 480*G[-mh2, 0, -u]*G[-mh2 + u, 0, -s] + 
       480*G[0, 0, -mh2]*G[-mh2 + u, -mh2, -s] - 
       80*Pi^2*G[-mh2 + u, -mh2 + u, -s] + 480*G[0, -mh2]*G[0, -u]*
        G[-mh2 + u, -mh2 + u, -s] - 480*G[0, -mh2]*G[-mh2, -u]*
        G[-mh2 + u, -mh2 + u, -s] - 960*G[0, 0, -mh2]*G[-mh2 + u, -mh2 + u, 
         -s] + 480*G[-mh2, 0, -u]*G[-mh2 + u, -mh2 + u, -s] + 
       480*G[0, -s]*G[0, 0, 0, -mh2] + 480*G[0, -u]*G[0, 0, 0, -mh2] - 
       480*G[-mh2, -s]*G[0, 0, 0, -mh2] - 480*G[-mh2, -u]*G[0, 0, 0, -mh2] + 
       480*G[0, -mh2]*G[0, 0, 0, -s] - 480*G[0, -u]*G[0, 0, 0, -s] + 
       480*G[0, -mh2]*G[0, 0, 0, -u] - 480*G[0, -s]*G[0, 0, 0, -u] - 
       480*G[0, -mh2]*G[0, 0, -mh2, -s] - 480*G[0, -mh2]*G[0, 0, -mh2, -u] - 
       480*G[0, -mh2]*G[0, -mh2, 0, -u] + 480*G[0, -s]*G[0, -mh2, 0, -u] - 
       480*G[-mh2 + u, -s]*G[0, -mh2, 0, -u] + 480*G[0, -mh2]*
        G[0, -mh2, -mh2, -u] - 480*G[0, -mh2]*G[0, -mh2 + u, 0, -s] + 
       480*G[0, -u]*G[0, -mh2 + u, 0, -s] + 480*G[0, -mh2]*
        G[0, -mh2 + u, -mh2, -s] - 480*G[0, -mh2]*G[-mh2, 0, 0, -u] + 
       480*G[0, -s]*G[-mh2, 0, 0, -u] - 480*G[-mh2 + u, -s]*
        G[-mh2, 0, 0, -u] + 480*G[0, -mh2]*G[-mh2, 0, -mh2, -u] + 
       480*G[0, -mh2]*G[-mh2, -mh2, 0, -u] - 480*G[0, -s]*
        G[-mh2, -mh2, 0, -u] + 480*G[-mh2 + u, -s]*G[-mh2, -mh2, 0, -u] - 
       480*G[0, -mh2]*G[-mh2, -mh2, -mh2, -u] - 480*G[0, -mh2]*
        G[-mh2 + u, 0, 0, -s] + 480*G[0, -u]*G[-mh2 + u, 0, 0, -s] + 
       480*G[0, -mh2]*G[-mh2 + u, 0, -mh2, -s] + 480*G[0, -mh2]*
        G[-mh2 + u, -mh2 + u, 0, -s] - 480*G[0, -u]*G[-mh2 + u, -mh2 + u, 0, 
         -s] - 480*G[0, -mh2]*G[-mh2 + u, -mh2 + u, -mh2, -s] - 
       480*G[0, 0, 0, 0, -mh2] - 480*G[0, 0, 0, 0, -s] - 
       480*G[0, 0, 0, 0, -u] + 480*G[0, 0, -mh2, 0, -s] + 
       480*G[0, 0, -mh2, 0, -u] + 480*G[0, -mh2, 0, 0, -s] + 
       480*G[0, -mh2, 0, 0, -u] - 480*G[0, -mh2, -mh2, 0, -u] - 
       480*G[0, -mh2 + u, -mh2, 0, -s] + 480*G[-mh2, 0, 0, 0, -s] + 
       480*G[-mh2, 0, 0, 0, -u] - 480*G[-mh2, 0, -mh2, 0, -u] - 
       480*G[-mh2, -mh2, 0, 0, -u] + 480*G[-mh2, -mh2, -mh2, 0, -u] - 
       480*G[-mh2 + u, 0, -mh2, 0, -s] - 480*G[-mh2 + u, -mh2, 0, 0, -s] + 
       480*G[-mh2 + u, -mh2 + u, -mh2, 0, -s] + 1120*G[0, -mh2]*Zeta[3] - 
       1120*G[0, -s]*Zeta[3] - 1120*G[0, -u]*Zeta[3]))/(240*s*u)


==> prop1H.txt <==
prop1H = 2 + ep^(-1) + ep^5*WARNprop1H - Log[-mh2] - 
    (ep*(-48 + Pi^2 + 24*Log[-mh2] - 6*Log[-mh2]^2))/12 + 
    (ep^2*(96 - 2*Pi^2 - 48*Log[-mh2] + Pi^2*Log[-mh2] + 12*Log[-mh2]^2 - 
       2*Log[-mh2]^3 - 28*Zeta[3]))/12 - 
    (ep^3*(-23040 + 480*Pi^2 + 47*Pi^4 + 11520*Log[-mh2] - 
       240*Pi^2*Log[-mh2] - 2880*Log[-mh2]^2 + 60*Pi^2*Log[-mh2]^2 + 
       480*Log[-mh2]^3 - 60*Log[-mh2]^4 + 6720*Zeta[3] - 
       3360*Log[-mh2]*Zeta[3]))/1440 + 
    (ep^4*(46080 - 960*Pi^2 - 94*Pi^4 - 23040*Log[-mh2] + 
       480*Pi^2*Log[-mh2] + 47*Pi^4*Log[-mh2] + 5760*Log[-mh2]^2 - 
       120*Pi^2*Log[-mh2]^2 - 960*Log[-mh2]^3 + 20*Pi^2*Log[-mh2]^3 + 
       120*Log[-mh2]^4 - 12*Log[-mh2]^5 - 13440*Zeta[3] + 280*Pi^2*Zeta[3] + 
       6720*Log[-mh2]*Zeta[3] - 1680*Log[-mh2]^2*Zeta[3] - 8928*Zeta[5]))/1440


==> prop1s.txt <==
prop1s = 2 + ep^(-1) + ep^5*WARNprop1s - Log[-s] - 
    (ep*(-48 + Pi^2 + 24*Log[-s] - 6*Log[-s]^2))/12 + 
    (ep^2*(96 - 2*Pi^2 - 48*Log[-s] + Pi^2*Log[-s] + 12*Log[-s]^2 - 
       2*Log[-s]^3 - 28*Zeta[3]))/12 - 
    (ep^3*(-23040 + 480*Pi^2 + 47*Pi^4 + 11520*Log[-s] - 240*Pi^2*Log[-s] - 
       2880*Log[-s]^2 + 60*Pi^2*Log[-s]^2 + 480*Log[-s]^3 - 60*Log[-s]^4 + 
       6720*Zeta[3] - 3360*Log[-s]*Zeta[3]))/1440 + 
    (ep^4*(46080 - 960*Pi^2 - 94*Pi^4 - 23040*Log[-s] + 480*Pi^2*Log[-s] + 
       47*Pi^4*Log[-s] + 5760*Log[-s]^2 - 120*Pi^2*Log[-s]^2 - 
       960*Log[-s]^3 + 20*Pi^2*Log[-s]^3 + 120*Log[-s]^4 - 12*Log[-s]^5 - 
       13440*Zeta[3] + 280*Pi^2*Zeta[3] + 6720*Log[-s]*Zeta[3] - 
       1680*Log[-s]^2*Zeta[3] - 8928*Zeta[5]))/1440


==> prop1u.txt <==
prop1u = 2 + ep^(-1) + ep^5*WARNprop1u - Log[-u] - 
    (ep*(-48 + Pi^2 + 24*Log[-u] - 6*Log[-u]^2))/12 + 
    (ep^2*(96 - 2*Pi^2 - 48*Log[-u] + Pi^2*Log[-u] + 12*Log[-u]^2 - 
       2*Log[-u]^3 - 28*Zeta[3]))/12 - 
    (ep^3*(-23040 + 480*Pi^2 + 47*Pi^4 + 11520*Log[-u] - 240*Pi^2*Log[-u] - 
       2880*Log[-u]^2 + 60*Pi^2*Log[-u]^2 + 480*Log[-u]^3 - 60*Log[-u]^4 + 
       6720*Zeta[3] - 3360*Log[-u]*Zeta[3]))/1440 + 
    (ep^4*(46080 - 960*Pi^2 - 94*Pi^4 - 23040*Log[-u] + 480*Pi^2*Log[-u] + 
       47*Pi^4*Log[-u] + 5760*Log[-u]^2 - 120*Pi^2*Log[-u]^2 - 
       960*Log[-u]^3 + 20*Pi^2*Log[-u]^3 + 120*Log[-u]^4 - 12*Log[-u]^5 - 
       13440*Zeta[3] + 280*Pi^2*Zeta[3] + 6720*Log[-u]*Zeta[3] - 
       1680*Log[-u]^2*Zeta[3] - 8928*Zeta[5]))/1440


==> prop1wH.txt <==
prop1wH = 2 + ep^(-1) + ep^4*WARNprop1wHep4 - 
    ((mh2 - 4*mw2)*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])/
     Sqrt[mh2*(mh2 - 4*mw2)] - Log[mw2] + 
    ep*((-mh2 + 4*mw2)*((2*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
             mh2/mw2)/2])/Sqrt[mh2*(mh2 - 4*mw2)] - 
        (Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
             2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
             2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
             2] + 2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
             2] - G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]*
           (Log[-mh2] - 2*Log[mw2]))/Sqrt[-(mh2*(-mh2 + 4*mw2))]) + 
      (48 + Pi^2 - 24*Log[mw2] + 6*Log[mw2]^2)/12) + 
    ep^2*((8*mw2 - 4*mw2*(-1 + Log[mw2]) + 
        (mw2*(12 + Pi^2 - 12*Log[mw2] + 6*Log[mw2]^2))/6 - 
        (mw2*(-12 - Pi^2 + 12*Log[mw2] + Pi^2*Log[mw2] - 6*Log[mw2]^2 + 
           2*Log[mw2]^3 + 4*Zeta[3]))/6)/(2*mw2) + 
      (-mh2 + 4*mw2)*((4*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
            2])/Sqrt[mh2*(mh2 - 4*mw2)] - 
        (2*(Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/
                mw2)/2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
               mh2/mw2)/2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
               mh2/mw2)/2] + 2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
               mh2/mw2)/2] - G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/
                mw2)/2]*(Log[-mh2] - 2*Log[mw2])))/
         Sqrt[-(mh2*(-mh2 + 4*mw2))] - 
        (-(Pi^2*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])/12 + 
          (Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/
                   mw2] - mh2/mw2)/2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 
            2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])*
           (Log[-mh2] - 2*Log[mw2]) - 
          G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]*
           (Log[-mh2]^2/2 - 2*Log[-mh2]*Log[mw2] + 2*Log[mw2]^2) + 
          (-(Pi^2*G[-1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]) + 
            Pi^2*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            Pi^2*G[1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            12*G[-1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] + 18*G[-1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 12*G[-1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] - 12*G[-1, 1, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            12*G[0, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] - 21*G[0, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] + 18*G[0, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 
            18*G[0, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] - 12*G[0, 1, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 12*G[1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 
            18*G[1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] - 12*G[1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 12*G[1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 6*Zeta[3])/3)/
         Sqrt[-(mh2*(-mh2 + 4*mw2))])) + 
    ep^3*((16*mw2 - 8*mw2*(-1 + Log[mw2]) + 
        (mw2*(12 + Pi^2 - 12*Log[mw2] + 6*Log[mw2]^2))/3 - 
        (mw2*(-12 - Pi^2 + 12*Log[mw2] + Pi^2*Log[mw2] - 6*Log[mw2]^2 + 
           2*Log[mw2]^3 + 4*Zeta[3]))/6 + 
        (mw2*(480 + 40*Pi^2 + 3*Pi^4 - 480*Log[mw2] - 40*Pi^2*Log[mw2] + 
           240*Log[mw2]^2 + 20*Pi^2*Log[mw2]^2 - 80*Log[mw2]^3 + 
           20*Log[mw2]^4 - 160*Zeta[3] + 160*Log[mw2]*Zeta[3]))/240)/
       (2*mw2) + (-mh2 + 4*mw2)*
       ((8*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])/
         Sqrt[mh2*(mh2 - 4*mw2)] - 
        (4*(Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/
                mw2)/2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
               mh2/mw2)/2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
               mh2/mw2)/2] + 2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
               mh2/mw2)/2] - G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/
                mw2)/2]*(Log[-mh2] - 2*Log[mw2])))/
         Sqrt[-(mh2*(-mh2 + 4*mw2))] - 
        (2*(-(Pi^2*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])/
            12 + (Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/
                    mw2] - mh2/mw2)/2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] + 
             2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])*
            (Log[-mh2] - 2*Log[mw2]) - 
           G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]*
            (Log[-mh2]^2/2 - 2*Log[-mh2]*Log[mw2] + 2*Log[mw2]^2) + 
           (-(Pi^2*G[-1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                 2]) + Pi^2*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - Pi^2*G[1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/
                    mw2] - mh2/mw2)/2] - 12*G[-1, -1, 0, (2 - 
                 Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
             18*G[-1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                2] - 12*G[-1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - 12*G[-1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] + 12*G[0, -1, 0, 
               (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
             21*G[0, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                2] + 18*G[0, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] + 18*G[0, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] - 12*G[0, 1, 1, 
               (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
             12*G[1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                2] + 18*G[1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - 12*G[1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] - 12*G[1, 1, 0, 
               (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
             6*Zeta[3])/3))/Sqrt[-(mh2*(-mh2 + 4*mw2))] - 
        ((Pi^2*(Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/
                    mw2] - mh2/mw2)/2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] + 
             2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
             G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]*
              (Log[-mh2] - 2*Log[mw2])))/12 + 
          (Pi^2/6 + 2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 3*G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/
                   mw2] - mh2/mw2)/2] + 2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 
            2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2])*
           (Log[-mh2]^2/2 - 2*Log[-mh2]*Log[mw2] + 2*Log[mw2]^2) - 
          G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]*
           (Log[-mh2]^3/6 - Log[-mh2]^2*Log[mw2] + 2*Log[-mh2]*Log[mw2]^2 - 
            (4*Log[mw2]^3)/3) - 
          (7*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2]*Zeta[3])/
           3 + ((Log[-mh2] - 2*Log[mw2])*
            (-(Pi^2*G[-1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                 2]) + Pi^2*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - Pi^2*G[1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/
                    mw2] - mh2/mw2)/2] - 12*G[-1, -1, 0, (2 - 
                 Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
             18*G[-1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                2] - 12*G[-1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - 12*G[-1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] + 12*G[0, -1, 0, 
               (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
             21*G[0, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                2] + 18*G[0, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] + 18*G[0, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] - 12*G[0, 1, 1, 
               (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
             12*G[1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
                2] + 18*G[1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                 mh2/mw2)/2] - 12*G[1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                   (4*mh2)/mw2] - mh2/mw2)/2] - 12*G[1, 1, 0, 
               (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
             6*Zeta[3]))/3 + (3*Pi^4 + 80*Pi^2*G[-1, -1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            80*Pi^2*G[-1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] + 80*Pi^2*G[-1, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 80*Pi^2*G[0, -1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 80*Pi^2*
             G[0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            80*Pi^2*G[0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] + 80*Pi^2*G[1, -1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 80*Pi^2*G[1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 80*Pi^2*
             G[1, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[-1, -1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[-1, -1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[-1, -1, 0, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[-1, -1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 960*G[-1, 0, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 1680*G[-1, 0, 0, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            1440*G[-1, 0, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[-1, 0, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[-1, 0, 1, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[-1, 1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[-1, 1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[-1, 1, 0, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[-1, 1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 960*G[0, -1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 1440*G[0, -1, 0, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            960*G[0, -1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 960*G[0, -1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[0, 0, -1, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            1800*G[0, 0, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] + 1680*G[0, 0, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 1680*G[0, 0, 1, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            1440*G[0, 0, 1, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 960*G[0, 1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 1680*G[0, 1, 0, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            1440*G[0, 1, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[0, 1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[0, 1, 1, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[1, -1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[1, -1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[1, -1, 0, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[1, -1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 960*G[1, 0, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 1680*G[1, 0, 0, 0, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] - 
            1440*G[1, 0, 0, 1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[1, 0, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[1, 0, 1, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[1, 1, -1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2] - 1440*G[1, 1, 0, 0, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2] + 960*G[1, 1, 0, 1, 
              (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/2] + 
            960*G[1, 1, 1, 0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2] - 480*G[-1, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - mh2/mw2)/
               2]*Zeta[3] + 800*G[0, (2 - Sqrt[mh2^2/mw2^2 - (4*mh2)/mw2] - 
                mh2/mw2)/2]*Zeta[3] - 480*G[1, (2 - Sqrt[mh2^2/mw2^2 - 
                  (4*mh2)/mw2] - mh2/mw2)/2]*Zeta[3])/120)/
         Sqrt[-(mh2*(-mh2 + 4*mw2))]))


==> setup-2021.txt <==
We apply the very well known large mass expansion, in spite of the fact that some end-points are on the light cone and there are massless particles. Theoretically, there is no mathematical proof of the large mass expansion in such situations but it works. 

We have six families of integrals which I denote by lmt1,..., lmt6.

In the FIRE notation, I have

lmt1
Propagators ={k^2, l^2 - mw2, (k - l)^2 - 
  mt2, (k - p1)^2, (k - p1 - p2)^2, (k - p1 - p2 - 
   p3)^2, -mw2 + (l - p1 - p2 - p3)^2, (l - p1)^2, (l - p1 - p2)^2};
lmt2
Propagators ={k^2 - mt2, 
 l^2 - mw2, (k - l)^2, (k - p1)^2 - mt2, (k - p1 - p2)^2 - 
  mt2, (k - p1 - p2 - p3)^2 - mt2, (l - p1 - p2 - p3)^2 - 
  mw2, (l - p1)^2, (l - p1 - p2)^2}
lmt3
Propagators = {k^2, (k - l)^2 - 
    mt2, (k - p1)^2, -mw2 + (l + p3)^2, (k - p1 - 
     p2)^2, -mw2 + (l - p1 - p2)^2, -mt2 + (k - l - p3)^2, -mw2 + (l - p1)^2, (k - p1 - p3)^2};
lmt4
Propagators = {k^2 - mt2, (k - l)^2, (k - p1)^2 - 
   mt2, -mw2 + (l + p3)^2, (k - p1 - p2)^2 - 
   mt2, -mw2 + (l - p1 - p2)^2, (k - l - p3)^2, -mw2 + (l - p1)^2, (k - p1 - p3)^2};
lmt5
{k^2 - mt2, (k - l)^2 - mt2, (k - p1)^2 - 
   mt2, -mw2 + (l + p3)^2, (k - p1 - p2)^2 - 
   mt2, -mw2 + (l - p1 - p2)^2, (k - l - p3)^2 - 
   mt2, -mw2 + (l - p1)^2, (k - p1 - p3)^2};
lmt6
 {k^2 - mt2, 
 l^2 - mw2, (k - l)^2 - mt2, (k - p1)^2 - mt2, (k - p1 - p2)^2 - 
  mt2, (k - p1 - p2 - p3)^2 - mt2, (l - p1 - p2 - p3)^2 - 
  mw2, (l - p1)^2, (l - p1 - p2)^2}
and
Internal = {k, l};
External = {p1, p2, p3};
Replacements = {p1^2 -> 0, p2^2 -> 0, p3^2 -> 0, 
   p1*p2 -> (mh2 - t - u)/2, p1*p3 -> t/2, p2*p3 -> u/2};
for all the 6 families.

The expansion in the large limit mt->Infinity can be described either in the
language of subgraphs or regions.
Here are the contributions for lmt1 in the language of subgraphs:
gamma0=Gamma (the graph itself), gamma1={1,3,4,5,6}, gamma2={2,3,7} and gamma3={3}.
However, technically, I prefer the language of regions in this problem.

Contributions to the large-mass expansion in the language of regions:
gamma0: k,l large -> Taylor expansion in mw2, p1, p2, p3.
Technically, mw -> rho mw2, p1 -> rho p1, p2 -> rho p2, p3 -> rho p3 and then
Taylor expanding in rho at rho=0. In the end, odd powers of rho should give zero results,
and this is a check. Power counting: rho^2~1/mt^2.
gamma1: k large, l small, i.e. l->rho l, mw -> rho mw2, p1 -> rho p1,...
gamma2: k small l large.
gamma3: k,l small.

Each contribution, in every order of expansion, generates a linear combination of Feynman
integrals. Even if such an integral can be evaluated in terms of gamma functions at general d, there are nasty numerators so that it is more effective to use immediately an IBP reduction and then it will be enough to evaluate the corresponding master integral. For example, for gamma0,
the resulting Feynman integrals are vacuum integrals with one non-zero mass.
 
For each of the contributions to the large-mass expansion, the IBP reduction is much simpler that 
the reduction of initial integrals so that, hopefully, it will be possible to expand the
given integrals to a big order.

As a result, the integrand expanded up to a given order is represented as a sum of some terms.
You know, our initial integrals for lmt1 are described by 9 (propagators&numerators)
{k^2, l^2 - mw^2, (k - l)^2 - mt2, (k - p1)^2, (k - p1 - p2)^2, (k - p1 - p2 - p3)^2, 
-mw^2 + (l - p1 - p2 - p3)^2, (l - p1)^2, (l - p1 - p2)^2}
The indices corresponding to the last two of them can be only non-negative.
Then, for each region, I choose 9 (propagators&numerators) in an appropriate way.  
There is no problem here: new appropriate (propagators&numerators) can easily be fixed.
Then the expanded expression is written down as a linear combination of integrand associated with the new family of integrals. 
Then all these integrals can be reduced to master integrals.  
 
In the file f1.nb, this procedure is presented in more details and applied to the
integral G[1,{1,1,1,1,1,1,1,0,0}] in the three leading orders, 1/mt2,1/mt2^2,1/mt2^3.
In the files f2.nb,...,f6.nb this is done for integrals G[i,{1,1,1,1,1,1,1,0,0}].
These 5 files are with less explanations because the explanations in f1.nb are applicable also here.

The results for the terms of expansion in these examples expressed in terms of 8 master integrals are presented in the files test1-cg.m,...,test6-cg.m where cg[i,j] are defined.
 


----------------------------------------------------

Auxiliary commands used to construct terms for the various contributions to the large-mass expansion.

ToG[expr_, num_, vars_] := Module[{temp, exp}, temp = Expand[expr];
  If[Head[temp] === Plus, temp = List @@ temp, 
   temp = {temp}];(*making it a list,works also for a monom*)
  temp = {temp /. (Rule[##, 1] & /@ vars), 
    G[num, ##] & /@ (-Outer[Exponent, temp, 
        vars])};(*first is coefficient,second is set of indices*)
  temp = Transpose[temp];(*combining pairs*)
  temp = Times @@@ temp;(*multiplying pairs*)
  temp = Plus @@ temp;(*making a sum*)temp]; 
KillPurePower[expr_, var_] := 
 Module[{temp, exp}, temp = Apart[expr, var];
  If[Head[temp] === Plus, temp = List @@ temp, 
   temp = {temp}];(*making it a list,works also for a monom*)
  temp = PowerExpand /@ temp;(*expand of each product*)
  temp = {If[Head[##] === Times, List @@ ##, {##}], ##} & /@ 
    temp;(*making each product a list*)
  temp = {Select[##[[1]], 
       And[Variables[##] === {var}, 
         Exponent[##, var] === -Exponent[##, 1/var]] &], ##[[2]]} & /@
     temp;(*selecting elements of product that are pure monomials of \
var*)temp = 
   Select[temp, (Length[##[[1]]] === 
       0) &];(*selecting terms that had such a monomial in the \
product*)temp = Last /@ temp;
  temp = Plus @@ temp;
  temp];

----------------------------------------------------

Loading results for the 8 master integrals 
{vac1, vac1w, prop1wH, prop1s, prop1u, prop1H, boxH, vac2}
in the large mass expansion

Get["/home/smirnov/e/2021/BCPST/setup/vac1.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/vac1w.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/prop1wH.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/prop1s.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/prop1u.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/prop1H.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/boxH.txt"];
Get["/home/smirnov/e/2021/BCPST/setup/vac2.txt"];

The master integrals
{vac1, vac1w, prop1wH, prop1s, prop1u, prop1H, boxH, vac2}
are decribed in the file lmt-MIs.nb





==> vac1.txt <==
vac1 = 1 + ep^(-1) - logmt2 + (ep*(12 - 12*logmt2 + 6*logmt2^2 + Pi^2))/12 + 
    ep^5*WARNvac1 - (ep^2*(-12 + 12*logmt2 - 6*logmt2^2 + 2*logmt2^3 - Pi^2 + 
       logmt2*Pi^2 + 4*Zeta[3]))/12 + 
    (ep^3*(480 - 480*logmt2 + 240*logmt2^2 - 80*logmt2^3 + 20*logmt2^4 + 
       40*Pi^2 - 40*logmt2*Pi^2 + 20*logmt2^2*Pi^2 + 3*Pi^4 - 160*Zeta[3] + 
       160*logmt2*Zeta[3]))/480 - 
    (ep^4*(-1440 + 1440*logmt2 - 720*logmt2^2 + 240*logmt2^3 - 60*logmt2^4 + 
       12*logmt2^5 - 120*Pi^2 + 120*logmt2*Pi^2 - 60*logmt2^2*Pi^2 + 
       20*logmt2^3*Pi^2 - 9*Pi^4 + 9*logmt2*Pi^4 + 480*Zeta[3] - 
       480*logmt2*Zeta[3] + 240*logmt2^2*Zeta[3] + 40*Pi^2*Zeta[3] + 
       288*Zeta[5]))/1440


==> vac1w.txt <==
vac1w = mw2/ep + ep^5*WARNvac1w - mw2*(-1 + Log[mw2]) + 
    (ep*mw2*(12 + Pi^2 - 12*Log[mw2] + 6*Log[mw2]^2))/12 - 
    (ep^2*mw2*(-12 - Pi^2 + 12*Log[mw2] + Pi^2*Log[mw2] - 6*Log[mw2]^2 + 
       2*Log[mw2]^3 + 4*Zeta[3]))/12 + 
    (ep^3*mw2*(480 + 40*Pi^2 + 3*Pi^4 - 480*Log[mw2] - 40*Pi^2*Log[mw2] + 
       240*Log[mw2]^2 + 20*Pi^2*Log[mw2]^2 - 80*Log[mw2]^3 + 20*Log[mw2]^4 - 
       160*Zeta[3] + 160*Log[mw2]*Zeta[3]))/480 - 
    (ep^4*mw2*(-1440 - 120*Pi^2 - 9*Pi^4 + 1440*Log[mw2] + 
       120*Pi^2*Log[mw2] + 9*Pi^4*Log[mw2] - 720*Log[mw2]^2 - 
       60*Pi^2*Log[mw2]^2 + 240*Log[mw2]^3 + 20*Pi^2*Log[mw2]^3 - 
       60*Log[mw2]^4 + 12*Log[mw2]^5 + 480*Zeta[3] + 40*Pi^2*Zeta[3] - 
       480*Log[mw2]*Zeta[3] + 240*Log[mw2]^2*Zeta[3] + 288*Zeta[5]))/1440


==> vac2.txt <==
vac2 = 1/(2*ep^2) + (3 - 2*logmt2)/(2*ep) + 
    (14 - 12*logmt2 + 4*logmt2^2 + Pi^2)/4 + ep^5*WARNvac2 - 
    (ep*(-90 + 84*logmt2 - 36*logmt2^2 + 8*logmt2^3 - 9*Pi^2 + 
       6*logmt2*Pi^2 + 16*Zeta[3]))/12 + 
    (ep^2*(3720 - 3600*logmt2 + 1680*logmt2^2 - 480*logmt2^3 + 80*logmt2^4 + 
       420*Pi^2 - 360*logmt2*Pi^2 + 120*logmt2^2*Pi^2 + 21*Pi^4 - 
       960*Zeta[3] + 640*logmt2*Zeta[3]))/240 - 
    (ep^3*(-7560 + 7440*logmt2 - 3600*logmt2^2 + 1120*logmt2^3 - 
       240*logmt2^4 + 32*logmt2^5 - 900*Pi^2 + 840*logmt2*Pi^2 - 
       360*logmt2^2*Pi^2 + 80*logmt2^3*Pi^2 - 63*Pi^4 + 42*logmt2*Pi^4 + 
       2240*Zeta[3] - 1920*logmt2*Zeta[3] + 640*logmt2^2*Zeta[3] + 
       160*Pi^2*Zeta[3] + 768*Zeta[5]))/240 + 
    (ep^4*(1920240 - 1905120*logmt2 + 937440*logmt2^2 - 302400*logmt2^3 + 
       70560*logmt2^4 - 12096*logmt2^5 + 1344*logmt2^6 + 234360*Pi^2 - 
       226800*logmt2*Pi^2 + 105840*logmt2^2*Pi^2 - 30240*logmt2^3*Pi^2 + 
       5040*logmt2^4*Pi^2 + 18522*Pi^4 - 15876*logmt2*Pi^4 + 
       5292*logmt2^2*Pi^4 + 869*Pi^6 - 604800*Zeta[3] + 
       564480*logmt2*Zeta[3] - 241920*logmt2^2*Zeta[3] + 
       53760*logmt2^3*Zeta[3] - 60480*Pi^2*Zeta[3] + 40320*logmt2*Pi^2*
        Zeta[3] + 53760*Zeta[3]^2 - 290304*Zeta[5] + 193536*logmt2*Zeta[5]))/
     30240

